Active Learning-based Model Predictive Coverage Control

The problem of coverage control, i.e., of coordinating multiple agents to optimally cover an area, arises in various applications. However, coverage applications face two major challenges: (1) dealing with nonlinear dynamics while respecting system and safety critical constraints, and (2) performing the task in an initially unknown environment. We solve the coverage problem by using a hierarchical framework, in which references are calculated at a central server and passed to the agents' local model predictive control (MPC) tracking schemes. Furthermore, to ensure that the environment is actively explored by the agents a probabilistic exploration-exploitation trade-off is deployed. In addition, we derive a control framework that avoids the hierarchical structure by integrating the reference optimization in the MPC formulation. Active learning is then performed drawing inspiration from Upper Confidence Bound (UCB) approaches. For all developed control architectures, we guarantee closed-loop constraint satisfaction and convergence to an optimal configuration. Furthermore, all methods are tested and compared on hardware using a miniature car platform.

==> docstyle/changelog.txt <==


Changelog history of the IEEEtran BibTeX class.
 2015/08/26
 by Michael Shell (MDS)
 http://www.michaelshell.org/


 2015/08/26 V1.14 (MDS) changes:
  1. Added the CTLuse_url field to the IEEEtranBSTCTL control entry type
     to allow user control of the display of URLs.
     Thanks to Pablo Chacin, Bogdan Roman and Richard Kolacinski for
     suggesting this feature.

  2. Added functions bbl.a, bbl.an, bbl.and, bbl.etal and bbl.the
     as needed to better support other languages.
     Thanks to Karsten Hinz for suggesting this change.

  3. Added mention, and an example, of reports about standards to the
     documentation.
     Thanks to Guido R. Hiertz for providing information on this topic.

  4. Fixed missed comma in the BSTcontrol example in the documentation.
     Thanks to Oscar Gustafsson for reporting this problem.

  5. Corrected IEEE_J_MTT journal name string in IEEEabrv.bib.
     Thanks to Nicolás Barabino, Chuanren Wu and Santiago Cogollos Borras
     for suggesting this change.

  6. Corrected IEEE_J_STARS journal name string in IEEEabrv.bib.
     Thanks to Yannick Berker for suggesting this change.

  7. Revised/enabled abbreviations for IEEE_J_DSC, IEEE_J_LT, IEEE_J_NSM, 
     IEEE_J_SC, IEEE_J_DSC and full and abbreviations for IEEE_M_C
     and IEEE_M_WC journal name strings in IEEEfull.bib and IEEEabrv.bib.

  8. Added new journal name strings to IEEEfull.bib and IEEEabrv.bib.
     Thanks to Uwe Siart and Mona Mittra for helping with obtaining the
     correct definitions.
     The new journal string name definitions are (full version shown):

     @STRING{IEEE_J_AFFC       = "{IEEE} Transactions on Affective Computing"}
     in 2014 ASL became ASLP
     @STRING{IEEE_J_ASLP       = "{IEEE/ACM} Transactions on Audio, Speech, and Language Processing"}
     @STRING{IEEE_J_JAS        = "{IEEE/CAA} Journal of Automatica Sinica"}
     @STRING{IEEE_J_AMD        = "{IEEE} Transactions on Autonomous Mental Development"}
     @STRING{IEEE_J_BD         = "{IEEE} Transactions on Big Data"}
     @STRING{IEEE_J_BHI        = "{IEEE} Journal of Biomedical and Health Informatics"}
     @STRING{IEEE_J_CC         = "{IEEE} Transactions on Cloud Computing"}
     @STRING{IEEE_J_CCN        = "{IEEE} Transactions on Cognitive Communications and Networking"}
     in 2015 AMD became CDS
     @STRING{IEEE_J_CDS        = "{IEEE} Transactions on Cognitive and Developmental Systems"}
     in 2011 CAPT became CPMT
     @STRING{IEEE_J_CPMT       = "{IEEE} Transactions on Components, Packaging and Manufacturing Technology"}
     @STRING{IEEE_J_CIAIG      = "{IEEE} Transactions on Computational Intelligence and {AI} in Games"}
     @STRING{IEEE_J_CSS        = "{IEEE} Transactions on Computational Social Systems"}
     @STRING{IEEE_J_CNS        = "{IEEE} Transactions on Control of Network Systems"}
     in 2013 SMCB became CYB
     @STRING{IEEE_J_CYB        = "{IEEE} Transactions on Cybernetics"}
     @STRING{IEEE_J_EDS        = "{IEEE} Journal of Electron Devices Society"}
     @STRING{IEEE_J_ES         = "{IEEE} Embedded Systems Letters"}
     @STRING{IEEE_J_ETC        = "{IEEE} Transactions on Emerging Topics in Computing"}
     @STRING{IEEE_J_ETCAS      = "{IEEE} Transactions on Emerging and Selected Topics in Circuits and Systems"}
     @STRING{IEEE_J_ESTPE      = "{IEEE} Transactions on Emerging and Selected Topics in Power Electronics"}
     @STRING{IEEE_J_XCDC       = "{IEEE} Journal on Exploratory Solid-State Computational Devices and Circuits"}
     in 2013 SMCC became HMS
     @STRING{IEEE_J_HMS        = "{IEEE} Transactions on Human-Machine Systems"}
     @STRING{IEEE_J_IV         = "{IEEE} Transactions on Intelligent Vehicles"}
     @STRING{IEEE_J_IOT        = "{IEEE} Internet of Things Journal"}
     @STRING{IEEE_J_LS         = "{IEEE} Life Sciences Letters"}
     @STRING{IEEE_J_MAGL       = "{IEEE} Magnetics Letters"}
     in 2014 MEMS became MEMSI
     @STRING{IEEE_J_MEMSI      = "{IEEE} Journal of Microelectromechanical Systems"}
     @STRING{IEEE_J_MBSC       = "{IEEE} Transactions on Molecular, Biological and Multi-Scale Communications"}
     @STRING{IEEE_J_MSCS       = "{IEEE} Transactions on Multi-Scale Computing Systems"}
     @STRING{IEEE_J_MMCT       = "{IEEE} Journal on Multiscale and Multiphysics Computational Techniques"}
     @STRING{IEEE_J_ENANO      = "{IEEE} Nanotechnology Express"}
     @STRING{IEEE_J_NSE        = "{IEEE} Transactions on Network Science and Engineering"}
     in 2012 NN became NNLS
     @STRING{IEEE_J_NNLS       = "{IEEE} Transactions on Neural Networks and Learning Systems"}
     @STRING{IEEE_J_OCN        = "{IEEE} Journal of Optical Communications and Networking"}
     @STRING{IEEE_J_PJ         = "{IEEE} Photonics Journal"}
     @STRING{IEEE_J_PHOT       = "{IEEE} Journal of Photovoltaics"}
     @STRING{IEEE_J_PETS       = "{IEEE} Power and Energy Technology Systems Journal"}
     @STRING{IEEE_J_RFIC       = "{IEEE} {RFIC} Journal"}
     @STRING{IEEE_J_RFID       = "{IEEE} {RFID} Journal"}
     @STRING{IEEE_J_RITA       = "{IEEE} Revista Iberoamericana de Technolog{\'{i}}as del Aprendizaje"}
     @STRING{IEEE_J_RAL        = "{IEEE} Robotics and Automation Letters"}
     @STRING{IEEE_J_SIPN       = "{IEEE} Transactions on Signal and Information Processing over Networks"}
     @STRING{IEEE_J_SG         = "{IEEE} Transactions on Smart Grid"}
     @STRING{IEEE_J_SUSC       = "{IEEE} Sustainable Computing"}
     @STRING{IEEE_J_STE        = "{IEEE} Transactions on Sustainable Energy"}
     in 2012 SMCA became SMCS
     @STRING{IEEE_J_SMCS       = "{IEEE} Transactions on Systems, Man, and Cybernetics: Systems"}
     @STRING{IEEE_J_TEHM       = "{IEEE} Journal of Translational Engineering in Health and Medicine"}
     @STRING{IEEE_J_TTHZ       = "{IEEE} Transactions on Terrahertz Science and Technology"}
     @STRING{IEEE_J_TTE        = "{IEEE} Transactions on Transportation Electrification"}
     @STRING{IEEE_J_WCOML      = "{IEEE} Wireless Communications Letters"}

     magazines and Online Publications
     @STRING{IEEE_O_ACC        = "{IEEE} Access"}
     @STRING{IEEE_M_CHINAC     = "China Communications Magazine"}
     in 2012 DTC became DT
     @STRING{IEEE_M_DT         = "{IEEE} Design \&\ Test"}
     @STRING{IEEE_M_ETF        = "{IEEE} Electrification Magazine"}
     @STRING{IEEE_M_EMC        = "{IEEE} Electromagnetic Compatibility Magazine"}
     @STRING{IEEE_M_GRS        = "{IEEE} Geoscience and Remote Sensing Magazine"}
     @STRING{IEEE_M_PEL        = "{IEEE} Power Electronics Magazine"}
     @STRING{IEEE_M_PULSE      = "{IEEE} Pulse"}
     @STRING{IEEE_M_SSC        = "{IEEE} Solid-State Circuits Magazine"}
     @STRING{IEEE_M_SMC        = "{IEEE} Systems, Man, and Cybernetics Magazine"}


 2008/09/30 V1.13 (MDS) changes
  1. Fixed bug with edition number to ordinal conversion. Thanks to
     Michael Roland for reporting this and correcting the algorithm.


 2007/01/11 V1.12 (MDS) changes
  1. Fixed bug with unwanted comma before "et al." when an entry contained
     more than two author names. Thanks to Pallav Gupta for reporting this.

  2. Fixed bug with anomalous closing quote in tech reports that have a
     type, but without a number or address. Thanks to Mehrdad Mirreza for
     reporting this.

  3. Use braces in \providecommand in begin.bib to better support
     latex2html. TeX style length assignments OK with recent versions
     of latex2html - 1.71 (2002/2/1) or later is strongly recommended.
     Use of the language field still causes trouble with latex2html.
     Thanks to Federico Beffa for reporting this.

  4. Added IEEEtran.bst ID and version comment string to .bbl output.

  5. Provide a \BIBdecl hook that allows the user to execute commands
     just prior to the first entry.

  6. Use default urlstyle (is using url.sty) of "same" rather than rm to
     better work with a wider variety of bibliography styles.

  7. Changed month abbreviations from Sept., July and June to Sep., Jul.,
     and Jun., respectively, as IEEE now does. Thanks to Moritz Borgmann
     for reporting this.

  8. Fixed bug where control entry types should not be considered when
     calculating longest label width.

  9. Added alias www for electronic/online entry type.

 10. Added CTLname_url_prefix control entry field to the BST control entry
     type.


 2003/04/02 V1.11 (MDS) changes
  1. Fixed bug with URLs containing underscores when using url.sty. Thanks
     to Ming Kin Lai for reporting this.


 2002/09/27 V1.10 (MDS) changes
  1. Corrected minor bug for improperly formed warning message when a
     book was not given a title. Thanks to Ming Kin Lai for reporting this.

  2. Added support for CTLname_format_string and CTLname_latex_cmd fields
     in the BST control entry type.


 2002/08/13 V1.00 (MDS)
     Initial release







==> docstyle/howtocite.txt <==
RECOMMENDED USE OF CITATION WITHIN STUDENT REPORTS AT IDSC

IDSC recommends to use the IEEEtran BIBTEX citation style, as distributed under the LaTeX Project Public License (LPPL) version 1.3, and may be freely used, distributed and modified. All corresponding files of the latest distribution can be found at CTAN (http://mirror.ctan.org/macros/latex/contrib/IEEEtran/).

In order to change the appearance of the citation tags and the format of the bibliography, the bibliography style must be chosen appropriately. The following options are available, where the basic IEEEtran is the standard style that should be used whenever possible.

IEEEtran     Citation tags appear as numbers in brackets. The references appear in the order in which they are cited
IEEEtranS    Citation tags appear as numbers in brackets. The references are sorted such that they appear in the order based on the names of the authors, editors, organizations, etc.
IEEEtranN    Citation tags appear as author names and year in brackets. The references appear in the order in which they are cited
IEEEtranSN   Citation tags appear as author names and year in brackets. The references are sorted such that they appear in the order based on the names of the authors, editors, organizations, etc.

The latter two bibliography styles are compatible with Patrick W. Daly’s natbib package, which allows to further define the appearance of the textual citation tags.

Independent of the bibliography style, there are several entry types that are supported by all IEEEtran styles. These are: article, book, inbook, incollection, booklet, manual, inproceedings, conference, proceedings, mastersthesis, phdthesis, techreport, unpublished, electronic, online, internet, webpage, www, patent, periodical, and misc. The supplied document entitled "How to Use the IEEEtran BIBTEX Style" describes each of these entry types in detail. However, the remainder of this document presents these types again in a sorted order with very short explanations of the main idea and the recommended IDSC convention.

The following listing presents the entry types that are supported by the IEEEtran bibliography styles. Most of them are also supported by the basic styles, e.g., plain, unsrt, ieeetr, etc. Others are extensions of the IEEEtran style, e.g., webpage, patent, periodical, etc., and not supported by the basic bibliography styles.

JOURNALS AND MAGAZINES
@article
@periodical

BOOKS
@book
@booklet
@inbook
@incollection

CONFERENCE PROCEEDINGS
@inproceedings
@conference
@proceedings

STUDENT REPORTS
@mastersthesis
@phdthesis

TECHNICAL REPORTS
@manual
@techreport

WEB PAGES
@electronic
@online
@internet
@webpage
@www

OTHER
@patent
@standard
@misc

In order to synchronize the citation style at IDSC, it is recommended to use the following entry types and complete the given fields. The cite key should consist of the last name of the main author (first letter capitalized), and the year of publication, separated by a colon. To avoid ambiguities when the same author has published multiple documents in the same year, two random letters are appended to the cite key. For student reports the appendices som, bt, sp, mt, and diss can be used to indicate studies on mechatronics, bachelor's thesis, semester project, master's thesis, and dissertation, respectively. As an example, Ritter:2014mt is an appropriate cite key for the master's thesis of Ritter, published in 2014.

ARTICLE is used to reference journal articles. The required fields are author, title, journal, and year. Additionally supported fields are language, volume, number, pages, month, note, and url. We recommend to use and complete the following fields:
@article{Name:YEARxx,
author = {<[first name] [last name] and [first name] [last name] and ...>},
title = {<use {XX} to preserve capitalization of acronyms or german nouns>},
language = {<english/german/...>},
journal = {<use an abbreviation as defined in IEEEabrv.bib>},
volume = {},
number = {},
pages = {},
month = {<jan/feb/mar/apr/may/jun/jul/aug/sep/oct/nov/dec>},
year = {}
}

BOOK is used to reference entire books that are formally published. The required fields are author and/or editor, title, publisher, and year. Additionally supported fields are language, edition, series, address, month, volume, number, note, and url. We recommend to use and complete the following fields:
@book{Name:YEARxx,
author = {<[first name] [last name] and [first name] [last name] and ...>},
editor = {<[first name] [last name] and [first name] [last name] and ...>},
title = {<use {XX} to preserve capitalization of acronyms or german nouns>},
language = {<english/german/...>},
edition = {},
address = {},
publisher = {},
year = {}
}

BOOKLET is used to reference complete books that are not formally published (by a publisher). Mostly books available only on the Internet fall into this category. The only required field is title. Additionally supported fields are author, language, howpublished, organization, address, month, year, note, url. We recommend to use and complete the following fields:
@booklet{Name:YEARxx,
author = {<[first name] [last name] and [first name] [last name] and ...>},
title = {<use {XX} to preserve capitalization of acronyms or german nouns>},
language = {<english/german/...>},
howpublished = {<similar to publisher, e.g. university press>}
year = {}
}

INCOLLECTION is used to reference a chapter of a book that has its own title (and its own author). The required fields are author, title, booktitle, year. Additionally supported fields are language, edition, series, editor, address, publisher, month, volume, number, chapter, type, pages, note, and url. We recommend to use and complete the following fields:
@incollection{Name:YEARxx,
author = {<[first name] [last name] and [first name] [last name] and ...>},
editor = {<[first name] [last name] and [first name] [last name] and ...>},
title = {<use {XX} to preserve capitalization of acronyms or german nouns>},
booktitle = {<use {XX} to preserve capitalization of acronyms or german nouns>},
language = {<english/german/...>},
edition = {},
address = {},
publisher = {},
year = {}
}

INPROCEEDINGS is used to reference papers in conference proceedings. The required fields are author, title, booktitle, and year. Additionally supported fields are intype, language, series, editor, volume, number, organization, address, publisher, month, paper, type, pages, note, and url. We recommend to use and complete the following fields:
@inproceedings{Name:YEARxx,
author = {<[first name] [last name] and [first name] [last name] and ...>},
title = {<use {XX} to preserve capitalization of acronyms or german nouns>},
booktitle = {<use {XX} to preserve capitalization of acronyms or german nouns>},
language = {<english/german/...>},
volume = {},
number = {},
pages = {},
month = {<jan/feb/mar/apr/may/jun/jul/aug/sep/oct/nov/dec>},
year = {}
}

MASTERSTHESIS is used to reference all kinds of student reports except from dissertations, i.e. studies on mechatronics, bachelor's theses, semester projects, and master's theses. The required fields are author, title, school, and year. Additionally supported fields are  language, type, address, month, note, url. We recommend to use and complete the following fields:
@mastersthesis{Name:YEARxx,
author = {<[first name] [last name] and [first name] [last name] and ...>},
title = {<use {XX} to preserve capitalization of acronyms or german nouns>},
language = {<english/german/...>},
type = {<studies on mechatronics/bachelor's thesis/semester projects/master's thesis>},
school = {ETH Zurich, Institute for Dynamic Systems and Control},
address = {},
month = {<jan/feb/mar/apr/may/jun/jul/aug/sep/oct/nov/dec>},
year = {},
note = {IDSC-CO-??-??}
}

PHDTHESIS is used to reference dissertations. The required fields are author, title, school, and year. Additionally supported fields are  language, type, address, month, note, url. We recommend to use and complete the following fields:
@phdthesis{Name:YEARxx,
author = {<[first name] [last name] and [first name] [last name] and ...>},
title = {<use {XX} to preserve capitalization of acronyms or german nouns>},
language = {<english/german/...>},
school = {ETH Zurich, Institute for Dynamic Systems and Control},
address = {},
month = {<jan/feb/mar/apr/may/jun/jul/aug/sep/oct/nov/dec>},
year = {},
note = {Diss. ETH No. ?????}
}

MANUAL is used to reference technical documentations as they come along with software programs for example. The only required field is title. Additionally supported fields are author, title, language, edition, howpublished, organization, address, month, year, note, and url. We recommend to use and complete the following fields:
@manual{Name:YEARxx,
author = {<[first name] [last name] and [first name] [last name] and ...>},
title = {<use {XX} to preserve capitalization of acronyms or german nouns>},
language = {<english/german/...>},
howpublished = {<Version of software or the like>},
organization = {},
year = {}
}

TECHREPORT is used to reference all kinds of technical reports that do not fit to one of the other entry styles. The required fields are author, title, institution, and year. Additionally supported fields are language, howpublished, address, number, type, month, note, and url. We recommend to use and complete the following fields:
@techreport{Name:YEARxx,
author = {<[first name] [last name] and [first name] [last name] and ...>},
title = {<use {XX} to preserve capitalization of acronyms or german nouns>},
language = {<english/german/...>},
institution = {},
month = {<jan/feb/mar/apr/may/jun/jul/aug/sep/oct/nov/dec>},
year = {}
}

WEBPAGE is used to reference all kinds of content that is only available on the Internet. The are no required fields. However, supported fields are author, month, year, title, language, howpublished, organization, address, note, and url. We recommend to use and complete the following fields:
@webpage{Name:YEARxx,
title = {<use {XX} to preserve capitalization of acronyms or german nouns>},
language = {<english/german/...>},
organization = {},
month = {<jan/feb/mar/apr/may/jun/jul/aug/sep/oct/nov/dec>},
year = {},
url = {}
}
